Energy-limited quantum dynamics

We consider quantum systems with energy constraints relative to a reference Hamiltonian. In general, quantum channels and continuous-time dynamics need not satisfy energy conservation. Physically meaningful channels, however, only introduce a finite amount of energy to the system, and continuous-time dynamics only increase the energy gradually over time. We systematically study such "energy-limited" channels and dynamics. For Markovian dynamics, energy-limitedness is equivalent to a single operator inequality in the Heisenberg picture. We observe new submultiplicativity inequalities for the energy-constrained diamond and operator norms and use them to derive new state-dependent continuity bounds for quantum speed limits.

==> energyL.csv <==
time,actualError,energyBound,uniformBound
0.,0,0.,0.
0.03,0.046383373737960476,0.05925449996202887,0.2988941279860968
0.06,0.0927120504456168,0.11850899992405774,0.5977882559721936
0.09,0.1388737245343995,0.1777634998860866,0.8966823839582904
0.12,0.18475793280304004,0.23701799984811547,1.1955765119443873
0.15,0.23025818981087337,0.29627249981014436,1.4944706399304841
0.18,0.2752739539314855,0.3555269997721732,1.7933647679165807
0.21,0.319712369425948,0.4147814997342021,2.0922588959026776
0.24,0.3634897397348269,0.47403599969623095,2.3911530238887746
0.27,0.40653269640802014,0.5332904996582599,2.6900471518748716
0.3,0.44877903651143636,0.5925449996202887,2.9889412798609682
0.32999999999999996,0.49017820913346216,0.6517994995823175,3.2878354078470644
0.36,0.5306914391973189,0.7110539995443464,3.5867295358331615
0.39,0.5702914847752628,0.7703084995063754,3.885623663819259
0.42,0.6089620331380775,0.8295629994684042,4.184517791805355
0.44999999999999996,0.6466967513712879,0.888817499430433,4.483411919791452
0.48,0.6834980197701735,0.9480719993924619,4.782306047777549
0.51,0.7193753901860447,1.0073264993544908,5.081200175763646
0.54,0.7543438263312201,1.0665809993165198,5.380094303749743
0.57,0.7884217975582192,1.1258354992785484,5.6789884317358394
0.6,0.8216293102160347,1.1850899992405775,5.9778825597219365


==> energyR.csv <==
time,actualError,energyBound,uniformBound
0.,0,0.,0.
0.03,0.1040025599143748,0.16054431634319752,0.27333276828592035
0.06,0.2074184529088703,0.32108863268639504,0.5466655365718407
0.09,0.30961138649809933,0.4816329490295925,0.819998304857761
0.12,0.4099588248542857,0.6421772653727901,1.0933310731436814
0.15,0.5078599802275944,0.8027215817159875,1.3666638414296017
0.18,0.6027435951243503,0.963265898059185,1.639996609715522
0.21,0.6940753909974254,1.1238102144023825,1.9133293780014424
0.24,0.7813650610375903,1.2843545307455801,2.1866621462873628
0.27,0.8641726884690665,1.4448988470887778,2.4599949145732833
0.3,0.9421144774061075,1.605443163431975,2.7333276828592035
0.32999999999999996,1.0148676906673577,1.7659874797751725,3.0066604511451236
0.36,1.0821746978180604,1.92653179611837,3.279993219431044
0.39,1.1438460469755474,2.0870761124615678,3.5533259877169647
0.42,1.199762485453551,2.247620428804765,3.826658756002885
0.44999999999999996,1.2498758670571926,2.4081647451479626,4.0999915242888045
0.48,1.2942088977516306,2.5687090614911603,4.3733242925747255
0.51,1.332853686571528,2.729253377834358,4.646657060860647
0.54,1.3659690851790467,2.8897976941775556,4.919989829146567
0.57,1.3937768177085708,3.0503420105207524,5.193322597432486
0.6,1.4165564228966052,3.21088632686395,5.466655365718407

